Aggregating Funnels for Faster Fetch&Add and Queues

Many concurrent algorithms require processes to perform fetch-and-add operations on a single memory location, which can be a hot spot of contention. We present a novel algorithm called Aggregating Funnels that reduces this contention by spreading the fetch-and-add operations across multiple memory locations. It aggregates fetch-and-add operations into batches so that the batch can be performed by a single hardware fetch-and-add instruction on one location and all operations in the batch can efficiently compute their results by performing a fetch-and-add instruction on a different location. We show experimentally that this approach achieves higher throughput than previous combining techniques, such as Combining Funnels, and is substantially more scalable than applying hardware fetch-and-add instructions on a single memory location. We show that replacing the fetch-and-add instructions in the fastest state-of-the-art concurrent queue by our Aggregating Funnels eliminates a bottleneck and greatly improves the queue's overall throughput.

==> abstract.txt <==
Many fundamental process coordination algorithms require processes to perform fetch-and-add operations on a single memory location, which can be a hot spot of contention. We present a novel technique for reducing this contention by spreading the fetch-and-add operations across multiple memory locations. Our Aggregating Funnels algorithm provides a way to aggregate fetch-and-add operations into batches so that the batch can be performed by a single hardware fetch-and-add instruction on one location and all operations in the batch can efficiently compute their results by performing a fetch-and-add instruction on a _different_ location. We show experimentally that this approach achieves higher throughput than previous combining techniques, and is substantially more scalable than applying hardware fetch-and-add instructions on a single memory location. As a sample application, we show that replacing the fetch-and-add instructions in the fastest state-of-the-art concurrent queue by our implementation eliminates a bottleneck and greatly improves the queue's overall throughput.
